Introducing two improved methods for approximating radiative cooling in hydrodynamical simulations of accretion discs

The evolution of many astrophysical systems depends strongly on the balance between heating and cooling, in particular star formation in giant molecular clouds and the evolution of young protostellar systems. Protostellar discs are susceptible to the gravitational instability, which can play a key role in their evolution and in planet formation. The strength of the instability depends on the rate at which the system loses thermal energy. To study the evolution of these systems, we require radiative cooling approximations because full radiative transfer is generally too expensive to be coupled to hydrodynamical models. Here we present two new approximate methods for computing radiative cooling that make use of the polytropic cooling approximation. This approach invokes the assumption that each parcel of gas is located within a spherical pseudo-cloud which can then be used to approximate the optical depth. The first method combines the methods introduced by Stamatellos et al. and Lombardi et al. to overcome the limitations of each method at low and high optical depths respectively. The second, the "Modified Lombardi" method, is specifically tailored for self-gravitating discs. This modifies the scale height estimate from the method of Lombardi et al. using the analytical scale height for a self-gravitating disc. We show that the Modified Lombardi method provides an excellent approximation for the column density in a fragmenting disc, a regime in which the existing methods fail to recover the clumps and spiral structures. We therefore recommend this improved radiative cooling method for more realistic simulations of self-gravitating discs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
